Reversible Gromov-Monge Sampler for Simulation-Based Inference

This paper introduces a new simulation-based inference procedure to model and sample from multi-dimensional probability distributions given access to i.i.d.\ samples, circumventing the usual approaches of explicitly modeling the density function or designing Markov chain Monte Carlo. Motivated by the seminal work on distance and isomorphism between metric measure spaces, we propose a new notion called the Reversible Gromov-Monge (RGM) distance and study how RGM can be used to design new transform samplers to perform simulation-based inference. Our RGM sampler can also estimate optimal alignments between two heterogeneous metric measure spaces $(\cX, \mu, c_{\cX})$ and $(\cY, \nu, c_{\cY})$ from empirical data sets, with estimated maps that approximately push forward one measure $\mu$ to the other $\nu$, and vice versa. We study the analytic properties of the RGM distance and derive that under mild conditions, RGM equals the classic Gromov-Wasserstein distance. Curiously, drawing a connection to Brenier's polar factorization, we show that the RGM sampler induces bias towards strong isomorphism with proper choices of $c_{\cX}$ and $c_{\cY}$. Statistical rate of convergence, representation, and optimization questions regarding the induced sampler are studied. Synthetic and real-world examples showcasing the effectiveness of the RGM sampler are also demonstrated.

==> img/readme.txt <==
The models that generates results below are all constructed as MLP, with m = 40000, n = 8000, number of batches = 40, lr = 1e-2 (<500 iter), 1e-3 (500~1000 iter), 1e-4 (>1000 iter). The tuning parameter lambda = 100.0 for MMD terms. 

mnist.pdf: This is the previous results with p = 2, Gaussian kernel, and the rescaling technique. The network F adds a sigmoid activation to the output layer, which is different from the current network model.   
mnist-loss.pdf: This is the loss curve with respect to the mnist.pdf. 

The folder /2dim (currently used) contains the same generated images plotted with different color specification, the training curve, and backwark point cloud. They are trained with p = 2, Gaussian kernel, and rescaling technique. The network F uses identity map in the output layer.  

Backup folder /4dim are results for p = 4 under the same setting as /2dim. 

